Leveraging secondary-structure information for accurate nucleic acid structure prediction with OFoldNA

Recent advances in biomolecular structure prediction have enabled accurate modelling of increasingly complex molecular systems. However, nucleic acid structure prediction remains challenging because of conformational flexibility and the limited availability of high-quality 3D structural data. Secondary structure (SS) provides a more readily available layer of structural information that captures base-pairing relationships and folding topology. Here we present OFoldNA, an all-atom diffusion model that incorporates SS information into nucleic acid folding and protein--nucleic acid co-folding. Without external SS information, OFoldNA achieved leading performance on FoldBench for both nucleic acid monomer folding and protein--nucleic acid co-folding, with particularly strong performance on DNA monomers and protein--DNA interfaces involving longer nucleic acid chains. When accurate base-pairing information was provided, OFoldNA-SS2TS further improved both folding and co-folding accuracy, while partial SS information also yielded consistent gains. The same auxiliary branch can also be used for RNA SS prediction as OFoldNA-SS, which achieved the best out-of-distribution performance on CHANRG. Together, these results show that intermediate structural information such as nucleic acid SS can be leveraged to improve all-atom 3D modelling, providing a general direction for incorporating complementary structural modalities into molecular structure prediction and design.

==> README.txt <==
Blank Valhalla manuscript template
==================================

This package contains only manuscript placeholders and reusable Valhalla
formatting assets. Replace bracketed text in main.tex, sections/, and
appendix/ with the new manuscript content.

Add figure files to figures/ and BibTeX records to references.bib.

Compile sequence:
1. pdflatex main.tex
2. bibtex main (after adding citations)
3. pdflatex main.tex
4. pdflatex main.tex


==> figures/README.txt <==
Place figure files in this directory.

